A DPG method for the quad-curl problem

We derive an ultraweak variational formulation of the quad-curl problem in two and three dimensions. We present a discontinuous Petrov-Galerkin (DPG) method for its approximation and prove its quasi-optimal convergence. We illustrate how this method can be applied to the Stokes problem in two dimensions, after an application of the curl operator to eliminate the pressure variable. In this way, DPG techniques known from Kirchhoff-Love plates can be used. We present an a priori error estimate that improves a previous approximation result for effective shear forces by using a less restrictive regularity assumption. Numerical experiments illustrate our findings.

==> data/LidDriven.dat <==
nE	dofDPG	estDPG
4	55	0
16	215	1.22138466718011
64	859	1.15624991547279
256	3443	1.16985698126277
1024	13795	1.04988070384956
4096	55235	0.585768383766442
16384	221059	0.310239739505835


==> data/SmoothSolution.dat <==
nE	dofDPG	errU	errM	errW	estDPG
4	54	1.73861305514747	12.7455404595767	0.331191923823193	14.0133646662717
16	210	1.19864131479489	9.9545274680772	0.215796228468842	10.6936421791567
64	834	0.65819389688405	4.49516184291741	0.0555486965743867	4.95677615935398
256	3330	0.316567865145062	2.28351662872152	0.014855753344383	2.53219518775611
1024	13314	0.156031736284308	1.14198146482044	0.00372255541730101	1.26420126933172
4096	53250	0.0777075843901443	0.570396995718927	0.000924654380420545	0.630556842258185
16384	212994	0.0430750029224457	0.284979075669628	0.000241826187525597	0.314817310863037

